A Bayesian and Machine Learning approach to estimating Influence Model parameters for IM-RO

The rise of Online Social Networks (OSNs) has caused an insurmountable amount of interest from advertisers and researchers seeking to monopolize on its features. Researchers aim to develop strategies for determining how information is propagated among users within an OSN that is captured by diffusion or influence models. We consider the influence models for the IM-RO problem, a novel formulation to the Influence Maximization (IM) problem based on implementing Stochastic Dynamic Programming (SDP). In contrast to existing approaches involving influence spread and the theory of submodular functions, the SDP method focuses on optimizing clicks and ultimately revenue to advertisers in OSNs. Existing approaches to influence maximization have been actively researched over the past decade, with applications to multiple fields, however, our approach is a more practical variant to the original IM problem. In this paper, we provide an analysis on the influence models of the IM-RO problem by conducting experiments on synthetic and real-world datasets. We propose a Bayesian and Machine Learning approach for estimating the parameters of the influence models for the (Influence Maximization- Revenue Optimization) IM-RO problem. We present a Bayesian hierarchical model and implement the well-known Naive Bayes classifier (NBC), Decision Trees classifier (DTC) and Random Forest classifier (RFC) on three real-world datasets. Compared to previous approaches to estimating influence model parameters, our strategy has the great advantage of being directly implementable in standard software packages such as WinBUGS/OpenBUGS/JAGS and Apache Spark. We demonstrate the efficiency and usability of our methods in terms of spreading information and generating revenue for advertisers in the context of OSNs.

==> LDH.txt <==
#This code is wriiten in the Python programming language.
#Written by: James Osemwegie
#Modified and Edited by: Trisha Lawrence
#© The Authors



from itertools import permutations
from graph_generator import generateAgents
from graph_generator import generateGraphFromFile
from itertools import combinations
from collections import deque
from itertools import product
import heapq
import sys
import copy
import csv
import webbrowser
import math

row=[]

alpha=5
beta=0.25
graph_list=[]


sys.setrecursionlimit(900000000)

from datetime import datetime




class NodeOfClicks(object):
    i=0
    def __init__(self,agents,click_combination):
        
        self.agents=agents
        self.click_combination=click_combination
        
        self.unique_id=','.join(agents)+'('+str(click_combination)+')|'+str(NodeOfClicks.i)
        NodeOfClicks.i=NodeOfClicks.i+1
        
        self.edges={} #NodeOfClicks and the expected clicks
        self.isRootNode=False
        self.allocations=[]
        if click_combination=='parent':
            self.isRootNode=True

    def hasEdge(self):
        return len(self.edges)!=0
    
    def addEdge(self, node, E):
        self.edges[node]=E

    def printEdges(self):
        for k in self.edges:
            print k.unique_id
    
        


class ExpectedClicksGraph:
    def __init__(self):
        self.nodes={}
        self.expectedClicks=0
    def addNode(self,node):
        self.nodes[node.unique_id]=node

    def getNode(self,unique_id):
        return self.nodes[unique_id]

    def addParentExpectedClicks(self, E):
        self.expectedClicks=E
        

    
def generate_permutation_with_max_sum(no_of_impressions, no_of_stages):
    result=product(range(no_of_impressions+1),repeat=no_of_stages)
    

    
    result_with_max_sum=[]
    for r in result:
        
        if sum(r)==no_of_impressions:
            result_with_max_sum.append(r)
    return result_with_max_sum



def dec_to_bin(x, length):
    return (bin(2**x-1)[2:]).zfill(length)

def reset(graph, chosen_agents):
    for agent_index in chosen_agents:
        agent=graph.getAgent(agent_index)
        agent.clicked=False
        agent.probability=0.25

def resetChosen(graph):
    for agent_index in graph.AgentList:
        agent=graph.getAgent(agent_index)
        agent.chosen=False
       # print agent
        
def setChosen(graph, chosen_agents):
    for agent_index in chosen_agents:
        agent=graph.AgentList[agent_index]
       # agent=graph.getAgent(agent_index)
        agent.chosen=True
      #  print agent

def setChosenFromObject(graph, chosen_agents):
    for agent_index in chosen_agents:
        agent=graph.AgentList[agent_index.name]
        agent.chosen=True

def changeStates(click_combinations, chosen_agents, graph):
    if len(chosen_agents)<1:
        return
    i=-1
    for c in click_combinations:
        i=i+1
        if '0' in c:
            agent=graph.getAgent(chosen_agents[i])
            agent.clicked=False
        if '1' in c:
            agent=graph.getAgent(chosen_agents[i])
            agent.clicked=True

def get_number_of_friends_clicked(graph, agent_index):
    count=0
    i=0
    for agent in graph.getAgent(agent_index).connected:
        i=i+1
        #print 'name:' +str(agent.name)
        if agent.clicked and agent.chosen:
            count=count+1
    #print 'connected: '+str(i)
    return count


def get_number_of_clicks(graph):
    count=0
    for agent_index in graph.AgentList:
        
        if graph.getAgent(agent_index).clicked:
            
            count=count+1
    
    return count

def get_number_of_friends_not_clicked(graph, agent_index):
    count=0
    for agent in graph.getAgent(agent_index).connected:
        if not agent.clicked and agent.chosen:
            count=count+1
    return count
    
def calculateProbability(graph):
    for agent_index in graph.AgentList:
        number_of_friends_that_clicked=get_number_of_friends_clicked(graph,agent_index)
        #print "number of friends that clicked: "+str(number_of_friends_that_clicked)
        number_of_friends_not_clicked=get_number_of_friends_not_clicked(graph,agent_index)
        #print "number of friends that didn't clicked: "+str(number_of_friends_not_clicked)
        agent=graph.getAgent(agent_index)
        if agent.chosen:continue
        #print (number_of_friends_that_clicked)
        #print (beta*1.0*number_of_friends_not_clicked/len(agent.connected))
        #print (alpha*1.0*number_of_friends_that_clicked/len(agent.connected))
        if len(agent.connected) != 0:
           agent.probability = min( 0.25 + (1- math.pow (1-alpha * 1.0 * number_of_friends_that_clicked/len(agent.connected),len(agent.connected) )),1)
        else:
           agent.probability = min( 0.25 + (1- math.pow (1-alpha * 1.0 * number_of_friends_that_clicked/1, 1 )),1)

        

        
        
            
def printProbability(graph):
    pass
    for agent_index in graph.AgentList:
        agent=graph.getAgent(agent_index)
        
def tuple_without(original_tuple, element_to_remove):
    new_tuple = []
    for s in list(original_tuple):
        if not s == element_to_remove:
            new_tuple.append(s)
    return tuple(new_tuple)

def computeFirstStage(no_of_impressions, no_of_stages, no_of_agents, graph=None):
    if graph is None:
       graph= g
    no_of_agents=len(graph.AgentList)
    print("no of agents is")
    print( len(graph.AgentList))
    printProbability(graph)
    if(no_of_stages<=1 or no_of_stages>3):
        print "Invalid number of stage"
        return
    if (no_of_stages==2):
        agents=[1,no_of_impressions-1]
    if(no_of_stages==3):
        agents=[1,1,no_of_impressions-2]    
    

    number_of_chosen_agents=1
    agent_with_highest_connections=max(graph.AgentList.values(),key=lambda agent:len(agent.connected))
    chosen_agents={agent_with_highest_connections.name:agent_with_highest_connections}
    setChosen(graph,chosen_agents.keys())
    expected_number_of_clicks=0

    result_graph=ExpectedClicksGraph()
    firstParentNode=NodeOfClicks(map(str,chosen_agents),'parent')
    result_graph.addNode(firstParentNode)
    clone_graph=graph.copy()
    #get the max binary combination with length=number of chosen e.g. 3 is 111 which is 7
    number_of_chosen_agents=int(dec_to_bin(number_of_chosen_agents,len(chosen_agents)),2)
    #going through agents click and not click
    while(number_of_chosen_agents>=0):
        
        click_combinations=bin(number_of_chosen_agents)[2:].zfill(len(chosen_agents))
        childNode=NodeOfClicks(map(str,chosen_agents),click_combinations)
       
        changeStates(click_combinations,chosen_agents.keys(),clone_graph)
        
        calculateProbability(clone_graph)
        probability_product=getProbabilityProduct(clone_graph)

        #go to the other stages.
        #choose the next chosen. When get the agent with highest probability, don't select among agent's already chosen
        expected_cliks_for_next_stage=nextStage(clone_graph, no_of_impressions-2,1,no_of_stages,agents,childNode)
        expected_number_of_clicks=expected_number_of_clicks+expected_cliks_for_next_stage

        firstParentNode.addEdge(childNode,expected_cliks_for_next_stage)

                            
        clone_graph=graph.copy()
        
        number_of_chosen_agents=number_of_chosen_agents-1
    result_graph.addParentExpectedClicks(expected_number_of_clicks)
    result_graph.allocations=agents
    graph_list.append(result_graph)
                
    return graph_list


                
    

def getProbabilityProduct(graph):
    product=1.0
    
    for agent_index in graph.AgentList:
        if graph.getAgent(agent_index).chosen:
            if graph.getAgent(agent_index).clicked:
                
                product=product*graph.getAgent(agent_index).probability
               
            else:
                product=product*(1-graph.getAgent(agent_index).probability)
              
    #print "total pr: "+str(product)
    return product
  
def nextStage(real_graph, number_of_agents_to_choose, stage, number_of_stages, list_of_impressions_in_each_stage, childNode):
    next_chosen_list_object=heapq.nlargest(number_of_agents_to_choose,[a for a in real_graph.AgentList.values() if not a.chosen])
    next_chosen=[a.name for a in next_chosen_list_object]
   
    number_of_chosen_agents=len(next_chosen)
   
   
    graph=real_graph.copy() 
    setChosen(graph,next_chosen)
    expected_number_of_clicks=0
    if (stage+1) >= number_of_stages:
        expected_cliks_for_next_stage=1
        sum_of_agents_with_highest_probability=sum([agent.probability for agent in next_chosen_list_object ])
        expected_number_of_clicks=expected_number_of_clicks+expected_cliks_for_next_stage*getProbabilityProduct(real_graph)*(sum_of_agents_with_highest_probability+get_number_of_clicks(graph))
        return expected_number_of_clicks
    number_of_chosen_agents=int(dec_to_bin(number_of_chosen_agents,len(next_chosen)),2)
    while(number_of_chosen_agents>=0):
        graph=graph.copy() #I added this 28Aug


        click_combinations=bin(number_of_chosen_agents)[2:].zfill(len(next_chosen))#dec_to_bin(number_of_chosen_agents,len(next_chosen))
        node=NodeOfClicks(map(str,next_chosen),click_combinations)
        changeStates(click_combinations,next_chosen,graph)
        prob_product=getProbabilityProduct(graph)

        calculateProbability(graph)
        expected_cliks_for_next_stage=1
        if (stage+1) < number_of_stages:
            expected_cliks_for_next_stage=nextStage(graph.copy(), list_of_impressions_in_each_stage[stage+1],stage+1,number_of_stages,list_of_impressions_in_each_stage,node)
        #choose the next chosen. When get the agent with highest probability, don't select among agent's already chosen 
        if (stage+1) < number_of_stages:
            expected_number_of_clicks=expected_number_of_clicks+expected_cliks_for_next_stage*getProbabilityProduct(real_graph)

        else:
            sum_of_agents_with_highest_probability=sum([agent.probability for agent in next_chosen_list_object ])
            expected_number_of_clicks=expected_number_of_clicks+expected_cliks_for_next_stage*getProbabilityProduct(real_graph)*(sum_of_agents_with_highest_probability+get_number_of_clicks(graph))
          

        #resets agent's probability and clicked state for this stage
        #add node and expected number of clicks to the graph
        childNode.addEdge(node,expected_cliks_for_next_stage)
        number_of_chosen_agents=number_of_chosen_agents-1

    return expected_number_of_clicks

def getMaxSequence():
    list_of_expected_clicks=[g.expectedClicks for g in graph_list]
    return list_of_expected_clicks.index(max(list_of_expected_clicks))
        
def getMinSequence():
    list_of_expected_clicks=[g.expectedClicks for g in graph_list]
    return list_of_expected_clicks.index(min(list_of_expected_clicks))
    
def drawSequence(index,f, filename='result.html'):
   
    data='nodes:['
    nodes=[]
    edges=[]
   
    populateGraph(graph_list[index].nodes.values()[0],nodes, edges)
    
    dataNodes=data+','.join(nodes)+'], '
    edgeNodes='edges:['+','.join(edges)+'], ';
    f.write('{value:'+str(round(graph_list[index].expectedClicks,2))+', ')
    f.write('allocations:"'+','.join(map(str,graph_list[index].allocations))+'", ')
    f.write(dataNodes)
    f.write(edgeNodes)
    
   

def flushAllSequence(filename='result.html'):
    f=open('data.js','wb')
    f.write('largest_index='+str(getMaxSequence()+1)+';')
    f.write('graphs=[')
    for i in range(len(graph_list)):
        drawSequence(i,f)
        if i>=(len(graph_list)-1):
            f.write('}')
        else:
            f.write('},')
    f.write('];')
    webbrowser.open_new(filename)

    f.close()

def populateGraph(node,nodes, edges):
    label=str(node.unique_id)[0:str(node.unique_id).index('|')]
    nodes.append('{id:"'+str(node.unique_id)+'", label:"'+label+'"}')
    #print node.hasEdge()
    if node.hasEdge():
        for e in node.edges:
            edges.append('{from: "'+str(node.unique_id)+'", to: "'+str(e.unique_id)+'",label:"'+str(round(node.edges[e],2))+'"}')
            populateGraph(e,nodes,edges)
           
        

def drawGraph(graph,filename='graph.html'):
    f=open('graph.js','w+')
    data='nodes=['
    nodes=[]
    edges=[]
    connected=[]
    for n in graph.AgentList:
        nodes.append('{id:'+str(n)+', label:"'+str(n)+'"}')
        
        for agent in graph.getAgent(n).connected:
           
            if (str(n)+str(agent.name)) in connected or (str(agent.name)+str(n)) in connected :
                continue
            edges.append('{from: '+str(n)+', to: '+str(agent.name)+'}')
            connected.append(str(agent.name)+str(n))
            

    dataNodes=data+','.join(nodes)+'];'
    edgeNodes='edges=['+','.join(edges)+'];';
    f.write(dataNodes)
    f.write(edgeNodes)
    webbrowser.open_new(filename)

    f.close()
def drawLargestAllocation():
    drawSequence(getMaxSequence())

    

g=generateGraphFromFile() 
start=datetime.now() 
computeFirstStage(input('Enter number of impression: '),input('Enter number of stages: '),20217, g)



print datetime.now()-start

flushAllSequence()


==> SDP_method.txt <==
#This code is wriiten in the Python programming language.
#Written by: James Osemwegie
#Modified and Edited by: Trisha Lawrence
#© James Osemwegie and Trisha Lawrence


from itertools import permutations
from graph_generator import generateAgents
from graph_generator import generateGraphFromFile
from itertools import combinations
from collections import deque
from itertools import product
import heapq
import sys
import copy
import csv
import webbrowser
import math

row=[]

alpha=0.25
beta=0.25
graph_list=[]

sys.setrecursionlimit(900000000)

from datetime import datetime
start=datetime.now()



class NodeOfClicks(object):
    i=0
    def __init__(self,agents,click_combination):
        
        self.agents=agents
        self.click_combination=click_combination
        
        self.unique_id=','.join(agents)+'('+str(click_combination)+')|'+str(NodeOfClicks.i)
        NodeOfClicks.i=NodeOfClicks.i+1
        
        self.edges={} #NodeOfClicks and the expected clicks
        self.isRootNode=False
        self.allocations=[]
        if click_combination=='parent':
            self.isRootNode=True

    def hasEdge(self):
        return len(self.edges)!=0
    
    def addEdge(self, node, E):
        self.edges[node]=E

    def printEdges(self):
        for k in self.edges:
            print (k.unique_id)
    
        


class ExpectedClicksGraph:
    def __init__(self):
        self.nodes={}
        self.expectedClicks=0
    def addNode(self,node):
        self.nodes[node.unique_id]=node

    def getNode(self,unique_id):
        return self.nodes[unique_id]

    def addParentExpectedClicks(self, E):
        self.expectedClicks=E
        

    
def generate_permutation_with_max_sum(no_of_impressions, no_of_stages):
    result=product(range(no_of_impressions+1),repeat=no_of_stages)
    

    
    result_with_max_sum=[]
    for r in result:
        
        if sum(r)==no_of_impressions:
            result_with_max_sum.append(r)
    return result_with_max_sum



def dec_to_bin(x, length):
    return (bin(2**x-1)[2:]).zfill(length)

def reset(graph, chosen_agents):
    for agent_index in chosen_agents:
        agent=graph.getAgent(agent_index)
        agent.clicked=False
        agent.probability=0.25

def resetChosen(graph):
    for agent_index in graph.AgentList:
        agent=graph.getAgent(agent_index)
        agent.chosen=False
        print (agent)
        
def setChosen(graph, chosen_agents):
    for agent_index in chosen_agents:
        agent=graph.AgentList[agent_index]
       # agent=graph.getAgent(agent_index)
        agent.chosen=True
        print (agent)

def setChosenFromObject(graph, chosen_agents):
    for agent_index in chosen_agents:
        agent=graph.AgentList[agent_index.name]
        agent.chosen=True

def changeStates(click_combinations, chosen_agents, graph):
    if len(chosen_agents)<1:
        return
    i=-1
    for c in click_combinations:
        i=i+1
        if '0' in c:
            agent=graph.getAgent(chosen_agents[i])
            agent.clicked=False
        if '1' in c:
            agent=graph.getAgent(chosen_agents[i])
            agent.clicked=True

def get_number_of_friends_clicked(graph, agent_index):
    count=0
    i=0
    for agent in graph.getAgent(agent_index).connected:
        i=i+1
        #print 'name:' +str(agent.name)
        if agent.clicked and agent.chosen:
            count=count+1
    #print 'connected: '+str(i)
    return count
    print ('count:' + count )


def get_number_of_clicks(graph):
    count=0
    for agent_index in graph.AgentList:
        
        if graph.getAgent(agent_index).clicked:
            
            count=count+1
    
    return count

def get_number_of_friends_not_clicked(graph, agent_index):
    count=0
    for agent in graph.getAgent(agent_index).connected:
        if not agent.clicked and agent.chosen:
            count=count+1
    return count
    
def calculateProbability(graph):
    for agent_index in graph.AgentList:
        number_of_friends_that_clicked=get_number_of_friends_clicked(graph,agent_index)
        #print "number of friends that clicked: "+str(number_of_friends_that_clicked)
        number_of_friends_not_clicked=get_number_of_friends_not_clicked(graph,agent_index)
        #print "number of friends that didn't clicked: "+str(number_of_friends_not_clicked)
        agent=graph.getAgent(agent_index)
        if agent.chosen:continue
        #print (number_of_friends_that_clicked)
        #print (beta*1.0*number_of_friends_not_clicked/len(agent.connected))
        #print (alpha*1.0*number_of_friends_that_clicked/len(agent.connected))
        #agent.probability=min(0.25+(alpha*1.0*number_of_friends_that_clicked/len(agent.connected))-(beta*1.0*number_of_friends_not_clicked/len(agent.connected)),1)
        agent.probability =min( 0.25 + (1- math.pow (1-alpha * 1.0 * number_of_friends_that_clicked/len(agent.connected),len(agent.connected) )),1)
        

        
        
            
def printProbability(graph):
    pass
    #print "friend # connected # probability"
    for agent_index in graph.AgentList:
        agent=graph.getAgent(agent_index)
        #print (agent) trisha
        
def tuple_without(original_tuple, element_to_remove):
    new_tuple = []
    for s in list(original_tuple):
        if not s == element_to_remove:
            new_tuple.append(s)
    return tuple(new_tuple)

def computeFirstStage(no_of_impressions, no_of_stages, no_of_agents, graph=None):
    if graph is None:
        #graph=generateAgents(no_of_agents)
        graph=g

    print("no of agents")    
    print(len(graph.AgentList))
    drawGraph(graph)
    printProbability(graph)
    impressions_to_stage_permutation=generate_permutation_with_max_sum(no_of_impressions, no_of_stages)
    print ("impressions to stage permutations")
    
    for i in impressions_to_stage_permutation:
       print (i)
    
    for no_of_agents_in_first_stage in impressions_to_stage_permutation:
        #no_of_agents_in_first_stage=impressions_to_stage_permutation.pop()
        #print "number of agents to give impression in first stage"
        
        agents_in_first_stage=combinations(no_of_agents_in_first_stage,len(no_of_agents_in_first_stage))

        
     
        
        for agents in agents_in_first_stage: 
            #print agents
            #remove 0s from the impression list
            agents=tuple_without(agents,0) 
            no_of_stages=len(agents)
            print (len(agents))
            if(len(agents)==1):
               print ("Only one stage that has impressions so skipping" )
               
               continue 
            queue=deque(agents)
            no_of_agents_to_choose= int(queue.popleft())
            #print no_of_agents_to_choose
            #if you have 0 impressions on the first stage
            if no_of_agents_to_choose ==0:
                
                
                expected_number_of_clicks=nextStage(graph, agents[1],1,no_of_stages,agents)
               
                
                continue
            ways_to_choose_agents_in_first_stage=permutations(range(no_of_agents),no_of_agents_to_choose)
            for chosen_agents in ways_to_choose_agents_in_first_stage:
                
                number_of_chosen_agents=len(chosen_agents)
                resetChosen(graph)
                setChosen(graph,chosen_agents)
                expected_number_of_clicks=0

                result_graph=ExpectedClicksGraph()
                firstParentNode=NodeOfClicks(map(str,chosen_agents),'parent')
                result_graph.addNode(firstParentNode)
                clone_graph=copy.deepcopy(graph)
                #get the max binary combination with length=number of chosen e.g. 3 is 111 which is 7
                number_of_chosen_agents=int(dec_to_bin(number_of_chosen_agents,len(chosen_agents)),2)
                #going through agents click and not click
                while(number_of_chosen_agents>=0):
                    
                    click_combinations=bin(number_of_chosen_agents)[2:].zfill(len(chosen_agents))
                    childNode=NodeOfClicks(map(str,chosen_agents),click_combinations)
                    
                    changeStates(click_combinations,chosen_agents,clone_graph)
                    
                    calculateProbability(clone_graph)
                    
                    #go to the other stages.
                    #choose the next chosen. When get the agent with highest probability, don't select among agent's already chosen
                    expected_cliks_for_next_stage=nextStage(clone_graph, agents[1],1,no_of_stages,agents,childNode)
                    expected_number_of_clicks=expected_number_of_clicks+expected_cliks_for_next_stage

                    #add node and expected number of clicks to the graph
                    firstParentNode.addEdge(childNode,expected_cliks_for_next_stage)

                                        
                    #resets agent's probability and clicked state
                    
                    
        
                    
                    number_of_chosen_agents=number_of_chosen_agents-1
                result_graph.addParentExpectedClicks(expected_number_of_clicks)
                result_graph.allocations=agents
                graph_list.append(result_graph)
                
    return graph_list


                
    

def getProbabilityProduct(graph):
    product=1.0
    
    for agent_index in graph.AgentList:
        if graph.getAgent(agent_index).chosen:
            if graph.getAgent(agent_index).clicked:
                
                product=product*graph.getAgent(agent_index).probability
               
            else:
                product=product*(1-graph.getAgent(agent_index).probability)
              
    return product
  
def nextStage(real_graph, number_of_agents_to_choose, stage, number_of_stages, list_of_impressions_in_each_stage, childNode):
    next_chosen_list_object=heapq.nlargest(number_of_agents_to_choose,[a for a in real_graph.AgentList.values() if not a.chosen])
    next_chosen=[a.name for a in next_chosen_list_object]
    #print("next chosen: ")
    #print(next_chosen)
    number_of_chosen_agents=len(next_chosen)
    #print "next stage: "+ str(stage)
   
    #store the current stage (probability and clicks)
    graph=copy.deepcopy(real_graph)
    setChosen(graph,next_chosen)
    expected_number_of_clicks=0
    if (stage+1) >= number_of_stages:
        expected_cliks_for_next_stage=1
        sum_of_agents_with_highest_probability=sum([agent.probability for agent in next_chosen_list_object ])
        #print getProbabilityProduct(graph)
        expected_number_of_clicks=expected_number_of_clicks+expected_cliks_for_next_stage*getProbabilityProduct(real_graph)*(sum_of_agents_with_highest_probability+get_number_of_clicks(graph))
        return expected_number_of_clicks
    #get the max binary combination with length=number of chosen e.g. 3 is 111 which is 7
    number_of_chosen_agents=int(dec_to_bin(number_of_chosen_agents,len(next_chosen)),2)
    #going through agents click and not click
    while(number_of_chosen_agents>=0):
        
        
        
        click_combinations=bin(number_of_chosen_agents)[2:].zfill(len(next_chosen))#dec_to_bin(number_of_chosen_agents,len(next_chosen))
        node=NodeOfClicks(map(str,next_chosen),click_combinations)
        changeStates(click_combinations,next_chosen,graph)
        calculateProbability(graph)
        expected_cliks_for_next_stage=1
        if (stage+1) < number_of_stages:
            expected_cliks_for_next_stage=nextStage(graph, list_of_impressions_in_each_stage[stage+1],stage+1,number_of_stages,list_of_impressions_in_each_stage,node)
        if (stage+1) < number_of_stages:
            expected_number_of_clicks=expected_number_of_clicks+expected_cliks_for_next_stage

        else:
            sum_of_agents_with_highest_probability=sum([agent.probability for agent in next_chosen_list_object ])
            expected_number_of_clicks=expected_number_of_clicks+expected_cliks_for_next_stage*getProbabilityProduct(real_graph)*(sum_of_agents_with_highest_probability+get_number_of_clicks(graph))
          

       
        childNode.addEdge(node,expected_cliks_for_next_stage)
        number_of_chosen_agents=number_of_chosen_agents-1

    return expected_number_of_clicks

def getMaxSequence():
    list_of_expected_clicks=[g.expectedClicks for g in graph_list]
    return list_of_expected_clicks.index(max(list_of_expected_clicks))
        
def getMinSequence():
    list_of_expected_clicks=[g.expectedClicks for g in graph_list]
    return list_of_expected_clicks.index(min(list_of_expected_clicks))
    
def drawSequence(index,f, filename='result.html'):
   
    data='nodes:['
    nodes=[]
    edges=[]
   
    populateGraph(graph_list[index].nodes.values()[0],nodes, edges)
    
    dataNodes=data+','.join(nodes)+'], '
    edgeNodes='edges:['+','.join(edges)+'], ';
    f.write('{value:'+str(round(graph_list[index].expectedClicks,2))+', ')
    f.write('allocations:"'+','.join(map(str,graph_list[index].allocations))+'", ')
    f.write(dataNodes)
    f.write(edgeNodes)
    
   

def flushAllSequence(filename='result.html'):
    f=open('data.js','wb')
    f.write('largest_index='+str(getMaxSequence()+1)+';')
    f.write('graphs=[')
    for i in range(len(graph_list)):
        drawSequence(i,f)
        if i>=(len(graph_list)-1):
            f.write('}')
        else:
            f.write('},')
    f.write('];')
    webbrowser.open_new(filename)

    f.close()

def populateGraph(node,nodes, edges):
    label=str(node.unique_id)[0:str(node.unique_id).index('|')]
    nodes.append('{id:"'+str(node.unique_id)+'", label:"'+label+'"}')
    #print node.hasEdge()
    if node.hasEdge():
        for e in node.edges:
            edges.append('{from: "'+str(node.unique_id)+'", to: "'+str(e.unique_id)+'",label:"'+str(round(node.edges[e],2))+'"}')
            populateGraph(e,nodes,edges)
           
        

def drawGraph(graph,filename='graph.html'):
    f=open('graph.js','w+')
    data='nodes=['
    nodes=[]
    edges=[]
    connected=[]
    for n in graph.AgentList:
        nodes.append('{id:'+str(n)+', label:"'+str(n)+'"}')
        
        for agent in graph.getAgent(n).connected:
           
            if (str(n)+str(agent.name)) in connected or (str(agent.name)+str(n)) in connected :
                continue
            edges.append('{from: '+str(n)+', to: '+str(agent.name)+'}')
            connected.append(str(agent.name)+str(n))
            

    dataNodes=data+','.join(nodes)+'];'
    edgeNodes='edges=['+','.join(edges)+'];';
    f.write(dataNodes)
    f.write(edgeNodes)
    webbrowser.open_new(filename)

    f.close()
def drawLargestAllocation():
    drawSequence(getMaxSequence())

    

g=generateGraphFromFile()  
computeFirstStage(input('Enter number of impression: '),input('Enter number of stages: '),10, g)



print (datetime.now()-start)

flushAllSequence()

